Cross-checking SMBH mass estimates in NGC 6958 -- I: Stellar dynamics from adaptive optics-assisted MUSE observations

Supermassive black hole masses (MBH) can dynamically be estimated with various methods and using different kinematic tracers. Different methods have only been cross-checked for a small number of galaxies and often show discrepancies. To understand these discrepancies, detailed cross-comparisons of additional galaxies are needed. We present the first part of our cross-comparison between stellar- and gas-based MBH estimates in the nearby fast-rotating early-type galaxy NGC 6958. The measurements presented here are based on ground-layer adaptive optics-assisted Multi-Unit Spectroscopic Explorer (MUSE) science verification data at around 0.6 arcsec spatial resolution. The spatial resolution is a key ingredient for the measurement and we provide a Gaussian parametrisation of the adaptive optics-assisted point spread function (PSF) for various wavelengths. From the MUSE data, we extracted the stellar kinematics and constructed dynamical models. Using an axisymmetric Schwarzschild technique, we measured an MBH of (3.6+2.7-2.4)\times 10^8 Msun at 3\sigma significance taking kinematical and dynamical systematics (e.g.,radially-varying mass-to-light ratio) into account. We also added a dark halo, but our data does not allow to constrain the dark matter fraction. Adding dark matter with an abundance matching prior results in a 25 per cent more massive black hole. Jeans anisotropic models return MBH of (4.6+2.5-2.7) \times 10^8 Msun and (8.6+0.8-0.8) \times 10^8 Msun at 3\sigma confidence for spherical and cylindrical alignment of the velocity ellipsoid, respectively. In a follow-up study, we will compare the stellar-based MBH with those from cold and warm gas tracers, which will provide additional constraints for the MBH for NGC 6958, and insights into assumptions that lead to potential systematic uncertainty.

==> readme.txt <==
This folder contains 

main.tex (Latex file of the manuscript)
Plots folder: All plots used
Supplement folder: The supplementary material that will only go online

papers.bib The bibliography
Output.bbl 
